Rotation and spots in normal A and Am/Fm stars

Frequency analysis of long-term ultra-precise photometry can lead to precise values of rotation frequencies of rotating stars with ``hump and spike'' features in their periodograms. Using these features, we computed the rotation frequencies and amplitudes. The corresponding equatorial rotational velocity ($v_{\rm rot}$) and spot size were estimated. On fitting the autocorrelation functions of the light-curves with the appropriate model, we determined the starspot decay-time scale. The $v_{\rm rot}$ agrees well with the projected rotational velocity ($v\,{\rm sin}\,i$) in the literature. Considering a single circular and black spot we estimate its radius from the amplitude of the ``spike''. No evidence for a significant difference in the average ``spike'' amplitude and spot radius was found for Am/Fm and normal A stars. Indeed, we derived an average value of $\rm \sim 21\pm2$ and $\sim 19\pm2\,{\rm ppm}$ for the photometric amplitude and of $\rm 1.01\,\pm\,0.13$ and $1.16\,\pm\,0.12\,R_{\rm E}$ for the spot radius (where $R_{\rm E}$ is the Earth radius), respectively. We do find a significant difference for the average spot decay-time scale, which amounts to $3.6\pm0.2$ and $1.5\pm0.2$ days for Am/Fm and normal A stars, respectively. In general, spots on normal A stars are similar in size to those on Am/Fm stars, and both are weaker than previously estimated. The existence of the ``spikes'' in the frequency spectra may not be strongly dependent on the appearance of starspots on the stellar surface. In comparison with G, K and M stars, spots in normal A and Am/Fm stars are weak which may indicate the presence of a weak magnetic field.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
